Ultraviolet Through Far-Infrared Spatially Resolved Analysis of the Recent Star Formation in M81 (NGC3031)

The recent star formation (SF) in the early-type spiral galaxy M81 is characterized using imaging observations from the far-ultraviolet (UV) to the far-infrared (IR). We compare these data with models of the stellar, gas, and dust emission for sub-galactic regions. Our results suggest the existence of a diffuse dust emission not directly linked to the recent SF. We find a radial decrease of the dust temperature and dust mass density, and in the attenuation of the stellar light. The IR emission in M81 can be modeled with three components: 1) cold dust with a temperature <T_c>=18+-2 K, concentrated near the HII regions but also presenting a diffuse distribution; 2) warm dust with T_w=53+-7 K, directly linked with the HII regions; and 3) aromatic molecules, with diffuse morphology peaking around the HII regions. We derive several relationships to obtain total IR luminosities from IR monochromatic fluxes, and we compare five different star formation rate (SFR) estimators for HII regions in M81 and M51: the UV, Halpha, and three estimators based on Spitzer data. We find that the Halpha luminosity absorbed by dust correlates tightly with the 24 microns emission. The correlation with the total IR luminosity is not as good. Important variations from galaxy to galaxy are found when estimating the total SFR with the 24 microns or the total IR emission alone. The most reliable estimations of the total SFRs are obtained by combining the Halpha emission (or the UV) and an IR luminosity (especially the 24 microns emission), which probe the unobscured and obscured SF, respectively. For the entire M81 galaxy, about 50% of the total SF is obscured by dust. The percentage of obscured SF ranges from 60% in the inner regions of the galaxy to 30% in the outer zones.

==> table_160RES_GLOBALBKG.dat <==
# Field       M81     Reg02    Reg03    Reg04    Reg05    Reg06    Reg07    Reg08    Reg09    Reg10    Reg11    Reg12    Reg13    Reg14    Reg15    Reg16    Reg17    Reg18    Reg19    Reg20    Reg21    Reg22    Reg23    Reg24    Reg25    Reg26    Reg27    Reg28    Reg29    Reg30    Reg31    Reg32    Reg33    Reg34    Reg35    Reg36    Reg37    Reg38    Reg39    Reg40    Reg41    Reg42    Reg43    Reg44    Reg45    Reg46    Reg47    Reg48    Reg49    Reg50    Reg51    Reg52    Reg53    Reg54    Reg55    Reg56    Reg57    Reg58 
RA(J2000)  09:55:32.2 09:55:32.2 09:55:32.2 09:55:16.7 09:55:05.0 09:55:35.1 09:55:53.3 09:55:35.7 09:55:26.4 09:55:18.4 09:55:19.9 09:55:10.1 09:55:03.2 09:54:59.4 09:54:56.2 09:54:53.4 09:55:06.5 09:54:52.3 09:54:50.0 09:54:49.5 09:54:40.3 09:54:49.0 09:54:46.5 09:54:56.4 09:54:59.4 09:55:09.3 09:55:20.2 09:54:52.0 09:55:11.0 09:54:39.7 09:54:42.2 09:55:29.5 09:55:42.4 09:55:53.5 09:56:04.2 09:56:13.0 09:56:04.6 09:56:15.7 09:56:21.3 09:56:20.9 09:56:19.0 09:56:01.9 09:56:18.0 09:56:20.8 09:56:08.9 09:55:53.4 09:56:11.7 09:56:06.9 09:55:59.0 09:55:47.9 09:55:42.4 09:55:34.8 09:55:26.7 09:55:03.0 09:55:25.6 09:56:24.7 09:56:23.6 09:56:09.7
DEC(J2000) 69:03:59.0 69:03:59.0 69:03:59.0 69:06:12.4 69:05:22.9 69:06:24.1 69:01:47.0 69:07:29.6 69:08:08.9 69:08:45.2 69:09:57.1 69:10:26.3 69:10:51.5 69:08:43.9 69:07:40.0 69:09:53.5 69:09:39.7 69:06:58.5 69:05:59.7 69:05:56.8 69:05:09.3 69:04:25.0 69:03:24.6 69:01:11.3 68:59:58.8 68:58:51.8 68:57:24.4 69:02:28.0 69:07:12.7 69:07:24.0 69:08:18.2 69:01:07.2 68:59:42.0 68:59:06.6 68:59:01.4 68:59:05.6 68:58:09.4 69:00:19.5 69:01:08.4 69:02:10.9 69:03:29.8 69:04:10.0 69:05:45.8 69:04:30.9 69:02:59.7 69:05:36.9 69:07:05.8 69:07:43.2 69:08:53.9 69:10:09.7 69:11:02.7 69:11:47.2 69:12:10.8 69:12:54.7 69:12:56.1 68:59:10.3 68:58:12.3 69:01:30.9
radius       680.0      64.0      104.0      40.9      50.8      51.3      56.0      31.9      31.6      35.0      37.2      23.6      24.1      36.0      31.7      29.3      25.6      33.0      30.5      31.5      37.6      19.0      41.3      43.0      29.6      46.6      38.4      31.5      48.9      30.9      37.3      49.0      30.9      39.3      20.5      33.4      23.9      35.1      35.2      29.6      29.5      36.3      39.6      46.7      33.3      31.3      29.3      29.6      35.3      30.3      25.6      27.1      31.3      38.2      32.0      32.0      32.0      32.0 
log{L(Ha)}        40.78    39.67    39.40    38.79    38.88    39.10    38.86    39.10    39.24    39.36    38.99    38.68    38.66    39.31    38.96    38.94    38.84    38.93    39.00    39.02    39.35    38.86    39.26    38.64    38.48    38.62    38.61    38.74    39.22    38.60    38.73    38.85    39.23    39.48    39.06    38.98    38.74    38.89    38.80    38.65    38.94    39.01    39.09    39.17    38.84    38.76    38.75    38.74    38.87    38.45    38.52    38.51    38.58    38.66    38.46    38.68    38.58    38.81 
log{L(3.6)}       43.18    42.63    42.38    41.63    41.62    41.75    41.81    41.14    41.10    41.09    40.87    40.56    40.45    41.02    41.03    40.65    40.76    41.04    41.01    41.02    40.96    40.73    40.98    40.90    40.57    40.79    40.56    40.81    41.54    40.68    40.77    41.58    41.09    41.19    40.85    40.95    40.70    41.01    40.95    40.87    40.87    41.30    40.88    41.05    41.15    41.20    40.61    40.61    40.63    40.46    40.28    40.23    40.26    40.30    40.12    40.68    40.57    41.10 
log{L(4.5)}       42.84    42.28    42.03    41.27    41.25    41.40    41.49    40.81    40.77    40.76    40.54    40.23    40.12    40.68    40.68    40.31    40.41    40.69    40.67    40.69    40.61    40.38    40.62    40.54    40.20    40.42    40.19    40.44    41.19    40.32    40.41    41.24    40.76    40.87    40.53    40.63    40.39    40.68    40.63    40.55    40.56    40.98    40.57    40.74    40.83    40.87    40.30    40.29    40.30    40.15    39.98    39.92    39.95    40.00    39.82    40.37    40.25    40.77 
log{L(5.8)}       42.63    41.98    41.76    41.05    41.06    41.21    41.21    40.73    40.72    40.75    40.49    40.19    40.06    40.66    40.64    40.27    40.36    40.63    40.58    40.59    40.63    40.35    40.64    40.49    40.22    40.42    40.19    40.41    41.05    40.28    40.38    41.01    40.68    40.84    40.50    40.54    40.28    40.60    40.54    40.44    40.48    40.79    40.53    40.67    40.67    40.70    40.24    40.29    40.30    40.10    39.93    39.83    39.84    39.87    39.64    40.17    40.03    40.61 
log{L(8.0)}       42.61    41.76    41.58    40.93    40.99    41.18    41.11    40.88    40.88    40.93    40.65    40.38    40.23    40.82    40.80    40.42    40.50    40.77    40.70    40.72    40.79    40.51    40.80    40.57    40.33    40.49    40.26    40.55    41.13    40.36    40.48    40.97    40.77    41.01    40.70    40.71    40.42    40.75    40.70    40.61    40.67    40.84    40.72    40.85    40.75    40.73    40.44    40.49    40.50    40.31    40.17    40.08    40.10    40.18    39.94    40.27    40.09    40.68 
log{L(24)}        41.98    41.25    40.90    40.20    40.29    40.49    40.38    40.28    40.35    40.43    40.11    39.82    39.64    40.33    40.20    39.85    39.89    40.17    40.18    40.20    40.46    39.99    40.35    39.95    39.77    39.89    39.73    39.99    40.50    39.69    39.83    40.32    40.29    40.59    40.16    40.10    39.83    40.16    40.21    40.01    40.08    40.25    40.17    40.26    40.11    40.07    39.84    39.88    40.00    39.59    39.39    39.32    39.28    39.58    38.70    39.70    39.51    40.08 
log{L(70)}        42.67    41.83    41.62    40.98    41.00    41.23    41.15    40.98    41.05    41.14    40.78    40.48    40.31    41.04    40.93    40.55    40.62    40.86    40.76    40.78    41.00    40.64    41.01    40.50    40.30    40.45    40.19    40.63    41.26    40.40    40.53    41.01    41.01    41.26    40.87    40.84    40.54    40.87    40.82    40.66    40.76    40.90    40.83    40.93    40.80    40.80    40.60    40.60    40.59    40.18    40.12    40.09    40.08    40.20    39.63    40.44    40.22    40.76 
log{L(160)}       42.99    41.78    41.78    41.27    41.37    41.55    41.46    41.30    41.31    41.35    41.09    40.83    40.69    41.28    41.26    40.88    40.94    41.23    41.15    41.17    41.25    40.98    41.26    41.02    40.78    40.93    40.73    40.99    41.57    40.84    40.95    41.36    41.22    41.45    41.13    41.17    40.88    41.23    41.17    41.09    41.13    41.23    41.18    41.33    41.18    41.11    40.93    41.00    40.98    40.75    40.60    40.54    40.54    40.53    40.29    40.81    40.69    41.15 


==> table_160RES_LOCALBKG.dat <==
# Field       M81     Reg02    Reg03    Reg04    Reg05    Reg06    Reg07    Reg08    Reg09    Reg10    Reg11    Reg12    Reg13    Reg14    Reg15    Reg16    Reg17    Reg18    Reg19    Reg20    Reg21    Reg22    Reg23    Reg24    Reg25    Reg26    Reg27    Reg28    Reg29    Reg30    Reg31    Reg32    Reg33    Reg34    Reg35    Reg36    Reg37    Reg38    Reg39    Reg40    Reg41    Reg42    Reg43    Reg44    Reg45    Reg46    Reg47    Reg48    Reg49    Reg50    Reg51    Reg52    Reg53    Reg54    Reg55    Reg56    Reg57    Reg58 
RA(J2000)  09:55:32.2 09:55:32.2 09:55:32.2 09:55:16.7 09:55:05.0 09:55:35.1 09:55:53.3 09:55:35.7 09:55:26.4 09:55:18.4 09:55:19.9 09:55:10.1 09:55:03.2 09:54:59.4 09:54:56.2 09:54:53.4 09:55:06.5 09:54:52.3 09:54:50.0 09:54:49.5 09:54:40.3 09:54:49.0 09:54:46.5 09:54:56.4 09:54:59.4 09:55:09.3 09:55:20.2 09:54:52.0 09:55:11.0 09:54:39.7 09:54:42.2 09:55:29.5 09:55:42.4 09:55:53.5 09:56:04.2 09:56:13.0 09:56:04.6 09:56:15.7 09:56:21.3 09:56:20.9 09:56:19.0 09:56:01.9 09:56:18.0 09:56:20.8 09:56:08.9 09:55:53.4 09:56:11.7 09:56:06.9 09:55:59.0 09:55:47.9 09:55:42.4 09:55:34.8 09:55:26.7 09:55:03.0 09:55:25.6 09:56:24.7 09:56:23.6 09:56:09.7
DEC(J2000) 69:03:59.0 69:03:59.0 69:03:59.0 69:06:12.4 69:05:22.9 69:06:24.1 69:01:47.0 69:07:29.6 69:08:08.9 69:08:45.2 69:09:57.1 69:10:26.3 69:10:51.5 69:08:43.9 69:07:40.0 69:09:53.5 69:09:39.7 69:06:58.5 69:05:59.7 69:05:56.8 69:05:09.3 69:04:25.0 69:03:24.6 69:01:11.3 68:59:58.8 68:58:51.8 68:57:24.4 69:02:28.0 69:07:12.7 69:07:24.0 69:08:18.2 69:01:07.2 68:59:42.0 68:59:06.6 68:59:01.4 68:59:05.6 68:58:09.4 69:00:19.5 69:01:08.4 69:02:10.9 69:03:29.8 69:04:10.0 69:05:45.8 69:04:30.9 69:02:59.7 69:05:36.9 69:07:05.8 69:07:43.2 69:08:53.9 69:10:09.7 69:11:02.7 69:11:47.2 69:12:10.8 69:12:54.7 69:12:56.1 68:59:10.3 68:58:12.3 69:01:30.9
radius       680.0      64.0      104.0      40.9      50.8      51.3      56.0      31.9      31.6      35.0      37.2      23.6      24.1      36.0      31.7      29.3      25.6      33.0      30.5      31.5      37.6      19.0      41.3      43.0      29.6      46.6      38.4      31.5      48.9      30.9      37.3      49.0      30.9      39.3      20.5      33.4      23.9      35.1      35.2      29.6      29.5      36.3      39.6      46.7      33.3      31.3      29.3      29.6      35.3      30.3      25.6      27.1      31.3      38.2      32.0      32.0      32.0      32.0 
log{L(Ha)}     40.69    39.53    39.18    38.40    38.42    38.82    38.54    39.06    39.09    39.24    38.79    38.48    38.68    39.18    38.77    38.92    38.68    38.74    38.83    38.85    39.21    38.68    39.09    38.23    38.23    38.29    38.35    38.54    39.03    38.26    38.46    38.62    39.11    39.37    38.93    38.80    38.55    38.71    38.59    38.32    38.73    38.79    38.86    38.96    38.57    38.44    38.48    38.47    38.87    37.69    38.17    38.24    38.31    38.75    38.58    38.45    38.24    38.62 
log{L(3.6)}     ....     ....     ....     ....     ....     ....     ....     ....     ....    40.16    39.97    39.63     ....     ....     ....    39.84     ....     ....     ....     ....     ....     ....     ....     ....     ....     ....    38.95     ....     ....     ....     ....     ....     ....    40.23    40.02     ....     ....     ....     ....     ....     ....     ....    39.37    39.74     ....     ....    38.18    37.78    40.18    38.53     ....    39.06    38.96    39.74    39.76     ....     ....     .... 
log{L(4.5)}     ....     ....     ....     ....     ....     ....     ....     ....     ....    39.09    39.34    38.63     ....     ....     ....    38.50     ....     ....     ....     ....     ....     ....     ....     ....     ....     ....    38.52    36.18     ....     ....     ....     ....     ....    39.46    39.73     ....     ....     ....     ....     ....     ....     ....    38.88    39.10     ....     ....    37.86    37.06    39.86    37.93     ....    38.65    38.49    39.56    39.58     ....     ....     .... 
log{L(5.8)}    41.42     ....     ....     ....    39.30    40.03     ....    40.32    40.22    40.32    39.96    39.66    39.82    40.20    39.83    40.05    39.82    39.70    39.31    39.29    39.60    39.24    39.34    38.83    39.13    39.35    39.40    39.49    40.15     ....    39.77     ....    39.91    40.40    40.15    39.91    39.49    40.00    39.94    39.65    39.77    39.83    39.76    39.97    39.79    39.83    39.27    39.49    40.26    39.19    38.98    39.17    39.07    39.99    39.88    38.96    38.15    39.75 
log{L(8.0)}    42.33    40.65    40.79    40.34    40.42    40.78    40.58    41.05    40.70    40.76    40.36    40.14    40.73    40.64    40.51    40.85    40.28    40.46    40.33    40.34    40.44    40.16    40.42    40.03    39.92    40.05    39.84    40.21    40.80    39.15    40.12    40.54    40.54    40.87    40.58    40.52    40.15    40.58    40.52    40.27    40.38    40.49    40.31    40.50    40.41    40.33    39.89    40.03    40.98    39.76    39.58    39.66    39.61    40.96    40.84    39.88    39.33    40.42 
log{L(24)}     41.92    41.13    40.68    39.90    39.96    40.31    40.20    40.27    40.28    40.38    40.01    39.74    39.69    40.27    40.04    39.89    39.81    39.99    40.02    40.05    40.36    39.81    40.20    39.61    39.56    39.58    39.46    39.83    40.33    38.97    39.66    40.15    40.21    40.54    40.11    39.98    39.66    40.07    40.13    39.84    39.94    40.10    39.97    40.08    39.94    39.86    39.53    39.62    40.03    39.21    39.02    39.19    39.14    39.76    39.26    39.47    38.98    39.95 
log{L(70)}     42.68    41.79    41.52    40.79    40.72    41.11    41.08    40.98    41.00    41.10    40.66    40.41    40.33    41.00    40.79    40.57    40.57    40.69    40.57    40.58    40.85    40.46    40.83    40.14    40.12    40.21    40.01    40.51    41.13    39.49    40.37    40.95    40.97    41.24    40.84    40.79    40.47    40.82    40.77    40.46    40.62    40.76    40.60    40.74    40.64    40.64    40.31    40.32    40.56    39.66    39.59    39.82    39.78    40.26    39.78    40.33    39.95    40.67 
log{L(160)}    42.99    41.67    41.62    41.05    41.11    41.38    41.36    41.29    41.22    41.27    40.93    40.70    40.68    41.20    41.11    40.88    40.84    41.06    40.97    40.98    41.05    40.80    41.03    40.66    40.54    40.67    40.47    40.79    41.43    40.27    40.74    41.24    41.14    41.39    41.08    41.06    40.75    41.15    41.08    40.87    40.94    41.02    40.86    41.08    40.98    40.86    40.52    40.68    40.94    40.32    40.15    40.31    40.26    40.59    40.37    40.60    40.24    41.05 


==> table_24RES.dat <==
# Field       M81     kauf240    kauf104    kauf101    Munch1    kauf102    kauf198    No17    kauf197    kauf002    kauf005    kauf009    No14    kauf006    kauf230    kauf232    kauf229    kauf228    kauf187    kauf001    No13    kauf185    kauf223    kauf181    No1    kauf221    kauf178    No3    kauf172    No2    HK360    kauf167    kauf159    No12    kauf156    HK472    kauf154    kauf152    No11    HK537    kauf008    kauf147    Munch18    kauf138    No9    kauf137    No10    kauf134    kauf135    kauf128    No5    kauf131    kauf127    kauf125    No7    kauf123    kauf122    kauf121    No4    kauf202 
RA(J2000)  09:55:33.2 09:56:27.0 09:56:20.6 09:56:19.9 09:56:18.9 09:56:18.3 09:56:17.2 09:56:17.2 09:56:16.6 09:56:11.7 09:56:11.5 09:56:10.3 09:56:10.3 09:56:09.0 09:56:08.6 09:56:06.5 09:56:05.9 09:56:05.0 09:56:02.1 09:56:00.7 09:56:00.7 09:55:58.5 09:55:57.9 09:55:53.2 09:55:53.2 09:55:51.9 09:55:48.0 09:55:48.0 09:55:41.1 09:55:41.1 09:55:39.3 09:55:35.0 09:55:25.2 09:55:25.0 09:55:20.9 09:55:20.3 09:55:18.5 09:55:16.7 09:55:16.7 09:55:14.6 09:55:09.7 09:55:08.2 09:55:01.5 09:54:57.1 09:54:57.1 09:54:54.8 09:54:54.8 09:54:52.8 09:54:49.3 09:54:48.4 09:54:48.4 09:54:48.0 09:54:47.4 09:54:42.9 09:54:42.9 09:54:39.7 09:54:39.7 09:54:39.5 09:54:39.5 09:54:34.4
DEC(J2000) 69:03:55.1 69:04:24.0 69:01:12.1 69:04:25.3 68:49:40.9 69:03:34.9 69:06:07.4 69:06:07.4 69:05:36.2 69:07:08.6 69:00:17.0 69:01:30.8 69:01:30.8 68:59:48.3 69:02:41.1 68:59:33.9 69:07:56.7 69:03:44.7 68:59:03.9 69:04:01.6 69:04:01.6 69:08:56.8 69:04:55.6 68:59:04.0 68:59:04.0 69:05:42.4 68:59:20.8 68:59:20.8 68:59:44.9 68:59:44.9 69:05:42.5 69:07:33.7 69:08:12.4 69:08:16.0 69:08:38.8 69:01:55.6 69:08:29.2 69:08:55.6 69:08:55.6 68:57:32.2 69:07:48.3 69:07:13.5 69:12:59.0 69:08:48.2 69:08:48.2 69:09:31.4 69:09:31.4 69:08:51.7 69:07:18.1 69:05:58.8 69:05:58.8 69:03:21.6 69:04:32.4 69:03:37.1 69:03:37.1 69:04:45.5 69:05:02.3 69:05:26.3 69:05:26.3 69:05:53.8
radius      680.0      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4      8.4  
A_V           ...     1.05     1.31     1.01     0.37     1.91     0.42     1.60     0.67     0.31     0.32     0.92     0.66     0.36     0.82     0.73     0.87     0.44     0.43     0.73     0.38     0.73     0.73     1.33     0.62     0.70     0.70     0.36     0.79     0.88     0.59     0.59     1.07     0.24     0.91     0.73     1.60     0.73     0.35     0.73     0.72     0.73     1.62     0.85     0.94     0.72     0.59     0.74     0.66     0.87     0.88     0.21     0.35     0.73     1.04     0.40     0.73     1.25     0.88     0.70 
log{L(FUV)}  42.74    39.49    39.67    40.00    39.51    39.98    40.22    40.22    39.88    39.53    39.93    40.06    40.06    38.91    39.70    39.32    39.52    39.85    40.01    39.94    39.94    39.72    39.68    40.62    40.62    39.44    40.10    40.10    40.47    40.47    39.07    40.16    40.28    40.29    39.75    39.52    39.77    40.32    40.32    39.90    39.52    40.03    39.83    40.37    40.37    40.08    40.08    40.24    39.64    40.19    40.19    40.07    39.53    40.28    40.28    40.15    40.21    40.22    40.22    39.87    
log{L(NUV)}  42.82    39.25    39.57    39.93    39.06    39.83    40.08    40.08    39.84    39.45    39.83    39.87    39.87    38.70    39.60    39.29    39.45    39.73    39.98    39.89    39.89    39.61    39.57    40.52    40.52    39.29    40.00    40.00    40.39    40.39    39.01    40.08    40.21    40.21    39.65    39.49    39.68    40.22    40.22    39.78    39.51    40.00    39.68    40.28    40.28    39.94    39.94    40.18    39.51    40.09    40.09    39.94    39.49    40.21    40.21    40.05    40.11    40.09    40.09    39.70    
log{L(Ha)}   40.77    37.79    38.14    38.24    38.01    38.41    38.38    38.38    38.28    38.01    38.13    38.18    38.18    38.07    37.61    38.03    37.78    37.99    38.50    38.35    38.35    38.40    38.07    38.99    38.99    38.03    38.63    38.63    38.78    38.78    37.77    38.44    38.74    38.75    38.27    37.78    38.35    38.77    38.77    38.12    38.27    38.11    38.43    38.92    38.92    38.48    38.48    38.45    38.06    38.54    38.54    38.53    38.24    38.78    38.78    38.58    38.62    38.73    38.73    38.37    
log{L(8.0)}  42.61    39.08    39.64    39.46    38.50    39.65    39.64    39.64    39.64    39.29    39.54    39.18    39.18    39.19    39.29    39.54    39.30    39.36    39.90    39.66    39.66    39.45    39.33    40.07    40.07    39.49    39.95    39.95    39.80    39.80    39.35    39.94    39.89    39.89    39.79    39.19    39.72    39.87    39.87    38.90    39.69    39.54    39.53    39.83    39.83    39.42    39.42    39.09    39.24    39.74    39.74    39.61    39.73    39.84    39.84    39.84    39.97    39.65    39.65    39.35    
log{L(24)}   41.99    38.73    39.73    39.00    38.67    39.35    39.37    39.37    39.42    39.05    39.14    38.91    38.91    38.86    38.75    39.10    38.87    38.85    39.53    39.38    39.38    39.57    38.98    40.06    40.06    39.30    39.77    39.77    39.56    39.56    38.80    39.58    39.76    39.77    39.39    38.56    39.48    39.73    39.73    38.67    39.33    39.12    39.46    39.76    39.76    39.24    39.24    39.05    38.97    39.66    39.66    39.62    39.42    39.64    39.64    39.64    39.74    39.97    39.97    39.62    

